Optimizing Huffman Decoding for Error-Bounded Lossy Compression on GPUs

More and more HPC applications require fast and effective compression techniques to handle large volumes of data in storage and transmission. Not only do these applications need to compress the data effectively during simulation, but they also need to perform decompression efficiently for post hoc analysis. SZ is an error-bounded lossy compressor for scientific data, and cuSZ is a version of SZ designed to take advantage of the GPU's power. At present, cuSZ's compression performance has been optimized significantly while its decompression still suffers considerably lower performance because of its sophisticated lossless compression step -- a customized Huffman decoding. In this work, we aim to significantly improve the Huffman decoding performance for cuSZ, thus improving the overall decompression performance in turn. To this end, we first investigate two state-of-the-art GPU Huffman decoders in depth. Then, we propose a deep architectural optimization for both algorithms. Specifically, we take full advantage of CUDA GPU architectures by using shared memory on decoding/writing phases, online tuning the amount of shared memory to use, improving memory access patterns, and reducing warp divergence. Finally, we evaluate our optimized decoders on an Nvidia V100 GPU using eight representative scientific datasets. Our new decoding solution obtains an average speedup of 3.64X over cuSZ's Huffman decoder and improves its overall decompression performance by 2.43X on average.

==> figs/fig-shmem-motiv.txt <==
RAW DATA FOR POTENTIAL IMPROVEMENT OF PRESENTATION

Shared Memory Buffer Size	Decode+Write Throughput GB/s
1024	210.2636213
1280	232.1142417
1536	240.7506365
1792	257.756431
2048	264.3794901
2304	269.8353007
2560	237.7412536
2816	224.4767201
3072	229.4833307
3328	230.5793202
3584	228.3146269
3840	227.3223142
4096	209.6315663

